Dissecting Cosmological Filaments at High Redshifts: Emergence of Spaghetti-type Flow Inside DM Haloes

We use high-resolution zoom-in simulations to study the fueling of the central galaxies by gas accretion from cosmological filaments at high redshifts, z>=2. Their parent haloes with similar DM masses of log(M_vir/M})~11.65, have been chosen at z=6, 4, and 2, in high/low overdensity environments, with the goal of comparing evolution within similar M at different z, under dual action of cosmological accretion and galactic outflows -- forming the circumgalactic medium (CGM). We focus on the filamentary and diffuse gas accretion within few virial radii, R_vir, down to the central galaxy. Using a hybrid d-web/entropy method we have mapped the gaseous filaments, and invoking particle kinematics allowed us to separate inflows from outflows, thus resolving thermodynamic and kinematic signatures of the CGM. We find that (1) The CGM is multiphase and not in thermodynamic or dynamic equilibrium; (2) accretion rates via individual filaments display a lower accretion rate and densities at lower redshifts. The inflow velocities along the filaments decrease with redshift, z~ 6-2, from 200-30 kms^-1 by a factor of 2; (3) Temperature within the filaments increases inside R_vir, faster at lower redshifts, in tandem with decrease in the accretion rate; (4) The filaments show a complex structure along their spines: a core radial flow surrounded by a lower density envelope. The core exhibits an elevated density and lower temperature, with no obvious metallicity gradient in the filament cross sections. It also tends to separate the filament into different infall velocity regions and density cores, thus producing a spaghetti-type flow; (6) Inside the inner ~ 30\,h^-1 kpc, the filaments develop the Kelvin-Helmholtz instability which ablates and dissolves them, and triggers turbulence along the filament spine; (7) Finally, the galactic outflows affect mostly the inner ~ 0.5R_vir~ 100 h^-1 kpc of the CGM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Outlines.txt <==
Introduction Outline:

how gas enter galaxy from large scale structure is still unknow
--->
the 2 ways for galaxy growth and gas accretion is important
--->
intruduce hot and cod accretions. Emphasize on cold accretion, which previous works show it will contribute major mass accretion
--->
list literature works, they are either have too low resolution only can give a statistic results with no details in galaxy scale or they are only using zoom-in simulation for specified redshfit galaxies.
Our work advantage is we have ultra-high resolution and we have different halos at different redshfits.
--->
introduce our goal is to investigate the gas inflow from halo scale to galaxy scale. The wind feedback in our simulation provide data for us to investigate the complex of the interactions from inflow and outflow in galaxy scales
--->
previous work shows the metallicity aboundance and starformation rate are affected by cold accretion. we can use d-web to seperete our filaments and check these.
--->
summary.
